Filamentary Transport and Thermoelectric Effects in Mushroom Phase Change Memory Cells

We performed a 2D finite-element electrothermal computational study of thermoelectric effects and filamentary electronic transport in Ge$_2$Sb$_2$Te$_5$ mushroom phase change memory cells during Reset and Set operations, accounting for spatial activation energy variations in amorphous Ge$_2$Sb$_2$Te$_5$ and phase-change dynamics. Reset operations with current going from the top electrode to the narrow 4 nm bottom electrode require $\sim$3x less energy and power, and $\sim$2x lower current to achieve the same Reset resistance, compared to the opposite polarity, due to thermoelectric effects. Filamentary conduction, electrical breakdown, thermal runaway, and local crystallization of amorphous Ge$_2$Sb$_2$Te$_5$ depend on current polarity and thermal boundary conditions, and determine the location, shape, and volume of the programming region, which may be significantly smaller than the semi-cylindrical mushroom region. The programming volume does not scale with contact dimensions larger than 10 nm. Larger contact areas introduce increased device-to-device and cycle-to-cycle variability due to filamentary conduction but are expected to lead to higher reliability and endurance.

==> README.txt <==
IEEE TED Overleaf project generated from the manuscript.

Files:
- main.tex: manuscript source with scientific variables and units formatted in LaTeX math mode.
- references.bib: BibTeX database with keyed citation labels.
- main.bbl: compiled bibliography output for immediate Overleaf compatibility.
- figures/: extracted manuscript figures.
- ieeecolor.cls, generic.sty, LOGO-generic-web.eps: unchanged support files from the uploaded IEEE alternate template.

Compile order if needed: pdflatex -> bibtex -> pdflatex -> pdflatex.

